Towards Predicting First Daily Departure Times: a Gaussian Modeling Approach for Load Shift Forecasting

This work provides two statistical Gaussian forecasting methods for predicting First Daily Departure Times (FDDTs) of everyday use electric vehicles. This is important in smart grid applications to understand disconnection times of such mobile storage units, for instance to forecast storage of non dispatchable loads (e.g. wind and solar power). We provide a review of the relevant state-of-the-art driving behavior features towards FDDT prediction, to then propose an approximated Gaussian method which qualitatively forecasts how many vehicles will depart within a given time frame, by assuming that departure times follow a normal distribution. This method considers sampling sessions as Poisson distributions which are superimposed to obtain a single approximated Gaussian model. Given the Gaussian distribution assumption of the departure times, we also model the problem with Gaussian Mixture Models (GMM), in which the priorly set number of clusters represents the desired time granularity. Evaluation has proven that for the dataset tested, low error and high confidence ($\approx 95\%$) is possible for 15 and 10 minute intervals, and that GMM outperforms traditional modeling but is less generalizable across datasets, as it is a closer fit to the sampling data. Conclusively we discuss future possibilities and practical applications of the discussed model.

==> README.txt <==
2015 IEEE International Conference on Systems, Man, and Cybernetics
Hong Kong
October 10-13, 2015 
   
     Contents of Archive "IEEE_SMC2015_Paper_Format.zip"

This archive contains files detailing the formatting instructions, 
guidelines, and conventions for all technical paper submissions to
IEEE SMC 2015. A Microsoft Word template and a LaTeX template are
included (the latter with associated class/style files).

All authors should consult the Microsoft Word template since the
instructions, guidelines, and conventions are not specified in 
the LaTeX template files.  The following files are provided:

      README.txt:  This file.
 IEEESMC2015.doc:  MS Word template including all instructions
 IEEESMC2015.TeX:  LaTeX template source file with example content
    IEEEtran.cls:  LaTeX class file associated with IEEESMC2012.TeX
    fancyhdr.sty:  LaTeX style file associated with IEEESMC2012.TeX
 IEEESMC2015.pdf:  Sample PDF file resulting from IEEESMC2012.TeX
 nnnn_digest.ppt:  Sample PPT file for the 1-page digest

PAGE LIMIT: The maximum page limit is 8 inclusive of figures and
tables. The 7th and 8th page incur page charges to be paid during 
registration

LANGUAGE: The official language for the conference is English.
Less than satisfactory English usage may form the sole basis for 
rejection of a paper.  Authors whose native language is not English
are encouraged to check their papers for proper English spelling 
and grammar using tools such as English grammar checkers available 
with most word processing application software. Alternatively, 
proofreading support from a native English-speaking colleague 
or technical editor may suffice. Some authors may be interested 
in the paid service available at http://www.prof-editing.com/ieee/.

